Identification of emotions on Twitter during the 2022 electoral process in Colombia

The study of Twitter as a means for analyzing social phenomena has gained interest in recent years due to the availability of large amounts of data in a relatively spontaneous environment. Within opinion-mining tasks, emotion detection is specially relevant, as it allows for the identification of people's subjective responses to different social events in a more granular way than traditional sentiment analysis based on polarity. In the particular case of political events, the analysis of emotions in social networks can provide valuable information on the perception of candidates, proposals, and other important aspects of the public debate. In spite of this importance, there are few studies on emotion detection in Spanish and, to the best of our knowledge, few resources are public for opinion mining in Colombian Spanish, highlighting the need for generating resources addressing the specific cultural characteristics of this variety. In this work, we present a small corpus of tweets in Spanish related to the 2022 Colombian presidential elections, manually labeled with emotions using a fine-grained taxonomy. We perform classification experiments using supervised state-of-the-art models (BERT models) and compare them with GPT-3.5 in few-shot learning settings. We make our dataset and code publicly available for research purposes.

==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation

12.01.22  llncs.cls        2.21   fixed German and French \maketitle, bug reported by
                                  Alexander Malkis, Technical University of Munich;
                                  use detokenized argument in the definition of \doi
                                  to allow underscores in DOIs

05.09.22  llncs.cls        2.22   robust redefinition of \vec (bold italics), bug
                                  reported by Alexander Malkis, TUM

02.11.23  llncs.cls        2.23   \ackname changed from "Acknowledgements" (BE) to
                                  "Acknowledgments" (AE).
                                  \discintname introduced for the new, mandatory
                                  section "Disclosure of Interests".
                                  New "credits" environment introduced to provide
                                  small run-in headings for "Acknowledgments" and
                                  the "Disclosure of Interests".

29.01.22  llncs.cls        2.24   bugfixes for options envcountsame and envcountsect


==> readme.txt <==
Dear llncs user,

The files in this directory belong to the LaTeX2e package
for Springer's Lecture Notes in Computer Science (LNCS) and
other proceedings book series.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting


==> tables/emotions_table.csv <==
Emoción,Descripción
Admiración,"La admiración es una emoción social que se siente al observar a personas de competencia, talento o habilidad que superan los estándares. La admiración facilita el aprendizaje social en grupos. La admiración motiva la superación personal a través del aprendizaje de los modelos a seguir."
Agrado,Sensación moderada de felicidad o placer que siente una persona por algo que le gusta.
Confianza,"La confianza implica que una parte se vuelve vulnerable ante otra, asumiendo que esta actuará en su beneficio.En una relación de confianza, el que confía no controla las acciones del otro."
Alegría,Es una emoción positiva que suele ir acompañada de bienestar. Se genera como resultado de un evento positivo.
Incertidumbre,"La incertidumbre es la falta de seguridad, de confianza o de certeza sobre algo. Aparece en situaciones en las que no tenemos control total, en las que nos faltan respuestas e información, y nos puede generar inquietud, inseguridad, estrés, ansiedad e incluso miedo"
Miedo,"El miedo surge ante amenazas reales o imaginarias de daño físico, emocional o psicológico. En textos, se muestra como amenazas hacia el autor del mensaje o lo que se menciona, cuando está vulnerable o en desventaja. "
Asombro,"La condición de estar asombrado; un estado de asombro abrumador, como por sorpresa o miedo repentino, horror o admiración. "
Sorpresa,"Se define como una reacción provocada por algo inesperado, extraño o novedoso para la persona. En el texto está principalmente asociada a resultados inesperados o descubrimientos singulares respecto al enunciado del tweet."
Decepción,"La decepción es la insatisfacción que sigue al fracaso de expectativas o esperanzas. A diferencia del arrepentimiento que se centra en elecciones personales, la decepción se enfoca en el resultado en sí. Puede generar estrés psicológico."
Tristeza,"La tristeza es un dolor emocional causado por decadencia espiritual, manifestándose en llanto, abatimiento, falta de apetito, cansancio, etc. Ocurre cuando las expectativas no se cumplen o las circunstancias son dolorosas. "
Desagrado,Una actitud o un sentimiento de disgusto o aversión.
Asco,"Contiene una serie de estados con intensidades variables que van desde una leve aprensión hasta una intensa repulsión. Todos los estados de asco se desencadenan por la sensación de que algo es aversivo, repulsivo y/o tóxico. "
Odio,"El odio es una intensa respuesta emocional negativa hacia ciertas personas, cosas o ideas, generalmente relacionadas con la oposición o repulsión hacia algo. El odio a menudo se asocia con intensos sentimientos de ira, desprecio y disgusto."
Ira,"La ira surge por objetivos no alcanzados o trato injusto, pudiendo ser peligrosa y relacionada con la violencia. En el texto, el autor reta o reclama por un derecho vulnerado, buscando justicia."


==> tables/errors_1.csv <==
text,labels_str,preds_gpt_str,reasoning,Interpretation
"Escuchar que cuando entrevistan a Petro ,se aprende de Historia,de Macroeconomia,de Politicas Verdes y cuando entrevistan a Fico ,estoy revisando si me robaron el celular,la billetera ,da susto el tipo...","Alegría,Asco","Alegría,Asco,Miedo","El autor expresa su apoyo y admiración por Petro, resaltando sus cualidades y conocimientos. Por otro lado, expresa desprecio y miedo hacia Fico, considerándolo una amenaza. La respuesta final es: Alegría, Asco, Miedo.",Capta bien la componente de apoyo a un candidato y desagrado al otro... no ve la ironía en el comentario del robo
"@lcvelez @lafm una alternativa para ejercer el derecho a estar informados como electores, que no escondan al viejito, no les de pena. @petrogustavo ya esta listo.",Asco,Alegría,El autor expresa su apoyo hacia la idea de un debate obligatorio para ejercer el derecho a estar informados y critica la actitud de esconder al candidato mayor. La respuesta final es: Alegría.,"No ve la ironiía en el uso de términos como ""viejito"""
Desde muy temprano apoyando a Marbelle en su sueno de irse del pais. relieved face relieved face,Asco,Alegría,"El autor expresa su apoyo y entusiasmo hacia Marbelle en su decisión de irse del país, lo cual refleja positividad y celebración. La respuesta final es: Alegría.",No ve la ironía en el hecho de apoyar la salida del país de una persona
"@FernanMartinez Ya perdiste Fernan. Tiene 4 anos para hacer oposicion, disfrutalos.",Alegría,"Tristeza,Asco","El autor muestra su desprecio y desánimo hacia Fernan al indicar que ya perdió, aconsejándole disfrutar los 4 años de oposición. La respuesta final es: Tristeza, Asco.","Es un con evidente grado de ironía, en tanto se burla de la derrota."

==> tables/errors_2.csv <==
error_type,text,labels_str,preds_gpt_str,reasoning,Interpretation,TIPO ERROR
error_parcial,"@petrogustavo Petro por favor no te desgastes mas con ese patan, mejor haz el reclamo en la registraduria, se sabe que ganamos en primera vuelta!!!",Alegría,"Alegría,Asco","El autor manifiesta su confianza en la victoria de Petro y menciona que el reclamo debería hacerse en la Registraduría. Además, califica negativamente al oponente como 'patán'. La respuesta final es: Alegría, Asco.","Capta la coponente de alegrìa y detecta solamente con una palabra ""patán"" el desagrado con uno de los candidatos",2
error_parcial,"@FicoGutierrez Colombia te dijo QUE NO! vaya a llorar y deje la lamboneria a ver si le dan un cargo publico.. en el futuro gobierno de los corruptos de Hernandez, si llega... le daria algun cargo al patetico este? "" Embajador en Cuba""",Asco,"Asco,Miedo","El autor se expresa de manera despectiva (""llorar"", ""lamboneria"") hacia el posible gobierno de Hernández y hacia Petro. Además, expresa su aversión hacia el futuro incierto. La respuesta final es: Asco, Miedo.",Acà hay un errpr claro en al apreciación de meido. Sobreinterpreta la oración en términos del midedo al futuro,2
error_parcial,"yo diria; viejo loco demente y corrupto, contra hombre honesto, luchador y con la mente mas brillante del panorama politico.",Asco,"Asco,Alegría","El autor expresa su desprecio hacia el ex guerrillero y le atribuye adjetivos negativos como ""loco"" y ""corrupto"". Por otro lado, muestra su apoyo y admiración por el ingeniero, al cual describe como honesto y brillante. La respuesta final es: Asco, Alegría.",,2

==> tables/errors_21.csv <==
text,labels_str,preds_gpt_str,reasoning,Interpretation
Pobres de nuestros ninos y quedan en manos de los hermanos Benedetti el plan de Gustavo Petro es darle a la hermana de Armando @AngelaBenedet el control del ICBF @ultimahorapp @PublimetroCol @pulzo @Las2Orillas @zonacero,Asco,"Tristeza,Asco","El texto expresa preocupación y desprecio por la situación de los niños al quedar en manos de los hermanos Benedetti, además muestra aversión hacia el plan de Gustavo Petro. La respuesta final es: Tristeza, Asco.","Claramente acà palbras como ""pobres de nuestros hermanos"" son interpretadas de forma literal en su connotación de tristeza... cuando lo que están expresando es desagrado con la situación"
"Como ya se sabe que va a ganar el Retrogrado Rodolfo Hernandez por orden de las grandes elites mafiosas de comombia, pues que Tiemble las grandes elites mafiosas potiqueras de Colombia, pues el, Rodolfo, va a acabar con la CORRUPCION",Asco,"Alegría,Asco","El autor expresa su confianza en la victoria de Petro y su desprecio hacia Rodolfo Hernández, a quien considera parte de las élites mafiosas. Además, muestra apoyo hacia la lucha contra la corrupción. La respuesta final es: Alegría, Asco.",No nota el uso irònico de general del texto

==> tables/errors_3.csv <==
text,labels_str,preds_gpt_str,reasoning,Interpretation
"!Que nervios! A 30 minutos que se vaya la luz en todo el pais, se apaguen las emisoras y amanezcamos con una contundente victoria de @FicoGutierrez","Alegría,Miedo",Miedo,"El autor expresa su nerviosismo ante la incertidumbre de lo que pueda suceder en las elecciones, mostrando preocupación. La respuesta final es: Miedo.","Capa bien la componente de incertidumbre pero no logra visualizar la alegría, expresada en la idea de ""contundente victoria"""
Yo de @IvanDuque ya iria militarizado Colombia... y q nos vayan avisando si hay q buscar armas para defendernos a los civiles.,"Miedo,Asco",Miedo,"El autor expresa su preocupación y temor ante la posibilidad de militarizar Colombia y la necesidad de armarse para defenderse, mostrando así sentimientos de inquietud y ansiedad. La respuesta final es: Miedo.",Capta la componente de incertidumbre
No es objetivo. Me parece que los moderadores estan parcializados. Esperaba un poco mas de @NoticiasCaracol pero bueno...Que mas se espera de un medio privado colombiano.,"Tristeza,Asco",Tristeza,"El autor expresa su descontento ante lo que considera un debate parcializado, mostrando su decepción y desconfianza hacia los moderadores y el medio privado colombiano. La respuesta final es: Tristeza.",No llega a captar una componente viculada al desagreadp d ela situación
@ElQueLosDELATA !Manana con toda en las urnas para derrotar a esta banda de mafiosos!,"Alegría,Asco",Alegría,"El autor expresa entusiasmo y apoyo hacia la jornada electoral del día siguiente, con el objetivo de derrotar a quienes considera como una banda de mafiosos. La respuesta final es: Alegría.","No llega a captar la componente de desagrado en ""esta banda de mafiosos"""

==> tables/models_descriptions.csv <==
Modelo,Localizacion,Descripcion 
robertuito ,pysentimiento/robertuito-base-uncased,"Modelo de lenguaje preentrenado para contenido generado por usuarios en español, entrenado siguiendo las pautas de RoBERTa en 500 millones de tweets."
bertin,bertin-project/bertin-roberta-base-spanish,Modelo basados en RoBERTa entrenados desde cero en la parte española de mC4 usando Flax
electricidad,mrm8488/electricidad-base-discriminator,Electricidad-base-discriminator es un modelo base tipo Electra entrenado en un gran corpus español (también conocido como corpus de BETO)
beto,dccuchile/bert-base-spanish-wwm-cased,BETO es un modelo BERT formado en un gran corpus español. BETO tiene un tamaño similar a un BERT-Base y fue entrenado con la técnica de enmascaramiento de palabras completas.
roberta,PlanTL-GOB-ES/roberta-base-bne,El roberta-base-bne se basa en el modelo base de RoBERTa y ha sido preentrenado utilizando un corpus en español de 570 GB de texto limpio 
twitter-xlm,cardiffnlp/twitter-xlm-roberta-base,Este es un modelo basado en XLM-roBERTa multilingüe entrenado en ~198 millones de tweets y ajustado para el análisis de sentimientos.


==> tables/models_descriptions_2.csv <==
Modelo,Descripcion 
robertuito ,"Modelo de lenguaje preentrenado para contenido generado por usuarios en español, entrenado siguiendo las pautas de RoBERTa en 500 millones de tweets."
bertin,Modelo basados en RoBERTa entrenados desde cero en la parte española de mC4 usando Flax
electricidad,Electricidad-base-discriminator es un modelo base tipo Electra entrenado en el corpus BETO
beto,BETO es un modelo BERT entrenado con un gran corpus español.
roberta,El roberta-base-bne se basa en el modelo base de RoBERTa y ha sido preentrenado utilizando un corpus en español de 570 GB de texto limpio 
twitter-xlm,Este es un modelo basado en XLM-roBERTa multilingüe entrenado en ~198 millones de tweets y ajustado para el análisis de sentimientos.


==> tables/trendings_clean.txt <==
\begin{tabular}{lllr}
\toprule
date & trending & Sector & Count \\
\midrule
2022-05-22 & #NosUnimosONosJodemos & Derecha & 427 \\
2022-05-22 & #FedericoEsColombia & Derecha & 1597 \\
2022-05-22 & #LoPeorDeEstasElecciones & Neutro & 357 \\
2022-05-22 & #MiVotoEsPetroYFrancia & Izquierda & 2131 \\
2022-05-23 & #MiVotoEsPetroYFrancia & Izquierda & 2131 \\
2022-05-23 & #UnTramposoEs & Neutro & 1255 \\
2022-05-23 & #FedericoEsColombia & Derecha & 1597 \\
2022-05-23 & #MeInquieta & Neutro & 696 \\
2022-05-24 & #ElDebateDefinitivo & Neutro & 7546 \\
2022-05-24 & #AColombiaLePreocupa & Neutro & 1088 \\
2022-05-24 & #LeApuestoA & Neutro & 326 \\
2022-05-24 & #UnTramposoEs & Neutro & 1255 \\
2022-05-24 & #GrandezaEs & Neutro & 498 \\
2022-05-25 & #VotoPor & Neutro & 1093 \\
2022-05-25 & #YaEsSuficiente & Izquierda & 816 \\
2022-05-25 & #ElDebateDefinitivo & Neutro & 7546 \\
2022-05-25 & #vanessapregúnteleafico & Izquierda & 323 \\
2022-05-25 & #AColombiaLePreocupa & Neutro & 1088 \\
2022-05-25 & #ConvenceUnoMásPorPetro & Izquierda & 174 \\
2022-05-26 & #FicoElGanador & Derecha & 2578 \\
2022-05-26 & #ElMejorCandidatoEs & Neutro & 1681 \\
2022-05-26 & #ElDebateDecisivo & Neutro & 1305 \\
2022-05-26 & #PetroEsElCambio & Izquierda & 457 \\
2022-05-26 & #MagdalenaVotaPetro & Izquierda & 150 \\
2022-05-27 & #PetroEs & Neutro & 877 \\
2022-05-27 & #EsElMomentoDe & Neutro & 1334 \\
2022-05-27 & #FicoElGanador & Derecha & 2578 \\
2022-05-27 & #ElDomingoVoyA & Neutro & 298 \\
2022-05-27 & #ElMejorCandidatoEs & Neutro & 1681 \\
2022-05-28 & #LaVidaEnUnVoto & Izquierda & 221 \\
2022-05-28 & #VoyConFico & Derecha & 78 \\
2022-05-28 & #YoVotoPetroPresidente & Izquierda & 3376 \\
2022-05-28 & #DebateFinal & Neutro & 5217 \\
2022-05-28 & #VoyConFederico & Derecha & 4148 \\
2022-05-28 & #FicoElGanador & Derecha & 2578 \\
2022-05-29 & #EleccionesColombia & Neutro & 7088 \\
2022-05-29 & #CualquieraMenosPetro & Derecha & 957 \\
2022-05-29 & #Elecciones2022 & Neutro & 5978 \\
2022-05-29 & #PetroPresidenteEnPrimera & Izquierda & 4032 \\
2022-05-29 & #PetroPresidente2022 & Izquierda & 1712 \\
2022-05-29 & #ElCambioEnPrimera & Izquierda & 3077 \\
2022-05-29 & #SegundaVuelta & Neutro & 1752 \\
2022-05-29 & #MiVotoEsSecretosky & Izquierda & 734 \\
2022-05-29 & #VotoPorFicoYLara & Derecha & 846 \\
2022-05-29 & #PetroNuncaSeráPresidente & Derecha & 461 \\
2022-05-29 & #HoyMeIdentiFICO & Derecha & 92 \\
2022-05-29 & #YoVotoPetroPresidente & Izquierda & 3376 \\
2022-05-29 & #ColombiaConPetro & Izquierda & 3263 \\
2022-05-29 & #VoyConFederico & Derecha & 4148 \\
2022-05-29 & #ColombiaDecide & Neutro & 3906 \\
2022-05-29 & #HoyGana & Neutro & 687 \\
2022-05-29 & #PetroYFranciaSonElCambio & Izquierda & 637 \\
2022-05-29 & #PetroNUNCAseraPresidente  & Derecha & 461 \\
2022-05-30 & #SegundaVuelta & Neutro & 1752 \\
2022-05-30 & #LaPrimeraVueltaFue & Neutro & 693 \\
2022-05-30 & #Elecciones2022 & Neutro & 5978 \\
2022-05-30 & #VotoPorFicoYLara & Derecha & 846 \\
2022-05-30 & #HoyGana & Neutro & 687 \\
2022-05-31 & #SegundaVuelta & Neutro & 1752 \\
2022-05-31 & #MiCandidatoEs & Neutro & 2123 \\
2022-06-01 & #FraudeElectoral & Izquierda & 2814 \\
2022-06-01 & #VelezPregunteleAPetro & Derecha & 192 \\
2022-06-01 & #pactosabroso & Izquierda & 79 \\
2022-06-01 & #ElVerdaderoCambioEs & Neutro & 787 \\
2022-06-01 & #RodolfoPresidente2022 & Derecha & 2720 \\
2022-06-01 & #CreoEnColombiaPor & Neutro & 658 \\
2022-06-01 & #Antipetrismo & Derecha & 176 \\
2022-06-02 & #MeSumoA & Neutro & 307 \\
2022-06-02 & #ColombiaNecesita & Neutro & 2381 \\
2022-06-02 & #RodolfoPresidente2022 & Derecha & 2720 \\
2022-06-02 & #UnaPreguntaParaPetroFm & Derecha & 850 \\
2022-06-02 & #FraudeElectoral & Izquierda & 2814 \\
2022-06-02 & #ElDebateFeminista & Izquierda & 56 \\
2022-06-03 & #PetroElCambioSeguro & Izquierda & 3145 \\
2022-06-03 & #RodolfoPresidente2022 & Derecha & 2720 \\
2022-06-03 & #ColombiaQuiere & Neutro & 600 \\
2022-06-03 & #ColombiaNecesita & Neutro & 2381 \\
2022-06-03 & #UnDesastre & Neutro & 357 \\
2022-06-04 & #PetroElCambioSeguro & Izquierda & 3145 \\
2022-06-04 & #YoPactoConPetro & Izquierda & 761 \\
2022-06-04 & #RodolfoPresidente2022 & Derecha & 2720 \\
2022-06-05 & #LaCorrupcionPetrista & Derecha & 1492 \\
2022-06-05 & #VotarEnBlancoEs & Neutro & 1466 \\
2022-06-05 & #GraciasPero & Neutro & 719 \\
2022-06-05 & #PetroElCambioSeguro & Izquierda & 3145 \\
2022-06-06 & #VotarEnBlancoEs & Neutro & 1466 \\
2022-06-06 & #MeLimpioELCuloConEsaLey & Izquierda & 149 \\
2022-06-06 & #LaCorrupciónPetrista & Derecha & 775 \\
2022-06-06 & #GraciasPero & Neutro & 719 \\
2022-06-06 & #AliasElIngeniero & Izquierda & 505 \\
2022-06-07 & #UnaVerdadEs & Neutro & 1504 \\
2022-06-07 & #VotarEnBlancoEs & Neutro & 1466 \\
2022-06-08 & #UnaBurlaEs & Neutro & 1467 \\
2022-06-08 & #YoContratoAPetro & Izquierda & 1511 \\
2022-06-08 & #NoQuiero & Neutro & 921 \\
2022-06-08 & #UnaVerdadEs & Neutro & 1504 \\
2022-06-08 & #ConPetroGanasTú & Izquierda & 259 \\
2022-06-09 & #PetrismoSucio & Derecha & 5447 \\
2022-06-09 & #RumboALaVictoria & Izquierda & 271 \\
2022-06-09 & #PetroVideos & Derecha & 2011 \\
2022-06-09 & #MeDaVergüenza & Neutro & 195 \\
2022-06-09 & #PetroNoMateaRodolfo & Derecha & 37 \\
2022-06-09 & #NoTodoVale & Neutro & 257 \\
2022-06-09 & #PetroMentiroso & Derecha & 524 \\
2022-06-09 & #LosPetroVideosSon & Derecha & 3034 \\
2022-06-09 & #TodoVale & Neutro & 796 \\
2022-06-09 & #YoContratoAPetro & Izquierda & 1511 \\
2022-06-09 & #ColombiaEspera & Neutro & 918 \\
2022-06-10 & #HablaMalDeColombia & Neutro & 2231 \\
2022-06-10 & #PetrismoSucio & Derecha & 5447 \\
2022-06-10 & #PetroVideos & Derecha & 2011 \\
2022-06-10 & #CampañaSuciaEs & Neutro & 1149 \\
2022-06-10 & #MeVoyConElIngeniero & Derecha & 278 \\
2022-06-11 & #SoyPetroSoyPaz & Izquierda & 2125 \\
2022-06-11 & #PetroVideos & Derecha & 2011 \\
2022-06-11 & #HablaMalDeColombia & Neutro & 2231 \\
2022-06-11 & #PetrismoSucio & Derecha & 5447 \\
2022-06-11 & #QuéCansancio & Neutro & 459 \\
2022-06-12 & #LaMaldadPetrista & Derecha & 2152 \\
2022-06-12 & #SoyPetroSoyPaz & Izquierda & 2125 \\
2022-06-12 & #ArizabaletaLameCulos & Izquierda & 328 \\
2022-06-13 & #ArizabaletaSicarioMoral & Izquierda & 386 \\
2022-06-13 & #PetroRespondaleAlosNiños & Derecha & 332 \\
2022-06-13 & #VanessaEnSegundaVotoPor & Neutro & 199 \\
2022-06-13 & #UnGolpeBajoEs & Neutro & 676 \\
2022-06-13 & #EsUnaBajeza & Neutro & 501 \\
2022-06-13 & #LaGranEncuesta & Neutro & 70 \\
2022-06-13 & #LaMaldadPetrista & Derecha & 2152 \\
2022-06-13 & #NosFalta & Neutro & 1155 \\
2022-06-14 & #PetrismoAcosaALaPrensa & Derecha & 461 \\
2022-06-14 & #YoBloqueoASemana & Izquierda & 3508 \\
2022-06-14 & #LaCuotaDeBenedetti & Derecha & 416 \\
2022-06-14 & #EstallidoSocialEs & Derecha & 1964 \\
2022-06-14 & #NoMeDejaDormir & Neutro & 1178 \\
2022-06-15 & #DebateObligadoEs & Neutro & 3491 \\
2022-06-15 & #YoBloqueoASemana & Izquierda & 3508 \\
2022-06-15 & #LoCorrectoEs & Neutro & 1495 \\
2022-06-15 & #CaracolPetrista & Derecha & 409 \\
2022-06-15 & #presidentepetro & Izquierda & 859 \\
2022-06-15 & #EstallidoSocialEs & Derecha & 1964 \\
2022-06-16 & #IrrespetuosoEs & Neutro & 2125 \\
2022-06-16 & #debate & Neutro & 791 \\
2022-06-16 & #NosHaceFalta & Neutro & 985 \\
2022-06-16 & #RodolfoElPresidentedelPueblo & Derecha & 408 \\
2022-06-16 & #MeDecepciona & Neutro & 452 \\
2022-06-17 & #RHGanador & Derecha & 2277 \\
2022-06-17 & #RodolfoCobarde & Izquierda & 4843 \\
2022-06-17 & #YoVotoPor & Neutro & 1748 \\
2022-06-17 & #EsteDomingo & Neutro & 1033 \\
2022-06-17 & #PetroPresidenteEnsegunda & Izquierda & 1359 \\
2022-06-18 & #ExguerrilleroOIngeniero & Neutro & 2760 \\
2022-06-18 & #RegistraduriaResponda & Izquierda & 3107 \\
2022-06-18 & #MiVotoEsAntiFraude & Izquierda & 1592 \\
2022-06-18 & #RHGanador & Derecha & 2277 \\
2022-06-18 & #PetroPresidenteEnsegunda & Izquierda & 1359 \\
2022-06-19 & #PetroEsPresidente & Izquierda & 15521 \\
2022-06-19 & #Elecciones2022 & Neutro & 5978 \\
2022-06-19 & #EleccionesPresidenciales2022 & Neutro & 327 \\
2022-06-19 & #ExguerrilleroOIngeniero & Neutro & 2760 \\
2022-06-19 & #EleccionesColombia2022 & Neutro & 4484 \\
2022-06-19 & #RegistraduriaResponda & Izquierda & 3107 \\
2022-06-19 & #VivirSabroso & Izquierda & 790 \\
2022-06-20 & #PetroEsPresidente & Izquierda & 15521 \\
2022-06-20 & #ExguerrilleroOIngeniero & Neutro & 2760 \\
2022-06-20 & #Elecciones2022 & Neutro & 5978 \\
2022-06-21 & #PetroEsPresidente & Izquierda & 15521 \\
2022-06-21 & #NuestraPrioridadEs & Neutro & 1253 \\
2022-06-21 & #PetroBastaYa & Derecha & 564 \\
2022-06-21 & #DePetroEspero & Neutro & 429 \\
2022-06-21 & #PetroNecesita & Neutro & 377 \\
2022-06-22 & #EsMuyImportante & Neutro & 1255 \\
2022-06-22 & #PetroBastaYa & Derecha & 564 \\
2022-06-22 & #LosImpuestosDePetro & Neutro & 359 \\
\bottomrule
\end{tabular}

